Rigidity of Steiner's inequality for the anisotropic perimeter

The aim of this work is to study the rigidity problem for Steiner's inequality for the anisotropic perimeter, that is, the situation in which the only extremals of the inequality are vertical translations of the Steiner symmetral that we are considering. Our main contribution consists in giving conditions under which rigidity in the anisotropic setting is equivalent to rigidity in the Euclidean setting. Such conditions are given in term of a restriction to the possible values of the normal vectors to the boundary of the Steiner symmetral (see Corollary 1.17, and Corollary 1.18).

==> Anisotropic Steiner FINAL/DefinizionefiZ.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DefinizionefiZ.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{810.08390024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74976066)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{DefinizionefiZ.pdf}}%
    \put(0.77111894,0.63900264){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.42475939,0.2142728){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.61875377,0.35225982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\bar{y}$}\end{tabular}}}}%
    \put(0.18255559,0.27554821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/Keq3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Keq3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1142.8574663bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54161225)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Keq3.pdf}}%
    \put(0.17756709,0.43155226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$C_{K^s}^*((0,1))$}\end{tabular}}}}%
    \put(0.47316248,0.02356611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.46757336,0.29630087){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\left(-\frac{1}{2}v',1\right)$}\end{tabular}}}}%
    \put(0.28786362,0.2973398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\left(-b_E'-\frac{1}{2}v',1\right)$}\end{tabular}}}}%
    \put(0.60737717,0.29794448){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\left(b_E'-\frac{1}{2}v',1\right)$}\end{tabular}}}}%
    \put(0.36590167,0.02519972){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(-b_E',0)$}\end{tabular}}}}%
    \put(0.56742703,0.02515983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(b_E',0)$}\end{tabular}}}}%
    \put(0.43517601,0.16275414){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\beta$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/Lemma1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lemma1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1137.67183365bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48563613)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Lemma1.pdf}}%
    \put(0.63111401,0.35176263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$y$}\end{tabular}}}}%
    \put(0.63393934,0.27924611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Lemma1.pdf}}%
    \put(0.25213991,0.08029685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\epsilon_y K^s$}\end{tabular}}}}%
    \put(0.28830866,0.16223083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K^s$}\end{tabular}}}}%
    \put(0.81758507,0.18483338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\R^{n-1}$}\end{tabular}}}}%
    \put(0.42580751,0.47094398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\R$}\end{tabular}}}}%
    \put(0.5883255,0.19018042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\p x=\p y$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Lemma1.pdf}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/Provaesempiointro.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Provaesempiointro.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1975.71394793bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59544478)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Provaesempiointro.pdf}}%
    \put(0.31323216,0.15227773){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E^s$}\end{tabular}}}}%
    \put(0.2283587,0.36783591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E$}\end{tabular}}}}%
    \put(0.14316706,0.15953161){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23318875\unitlength}\raggedright \end{minipage}}}%
    \put(0.1802061,0.42354466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\beta$}\end{tabular}}}}%
    \put(0.11792973,0.43048289){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$A$}\end{tabular}}}}%
    \put(0.37523381,0.54130387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$B$}\end{tabular}}}}%
    \put(0.12523866,0.28553363){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$D$}\end{tabular}}}}%
    \put(0.37931318,0.40095619){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$C$}\end{tabular}}}}%
    \put(0.37561728,0.19503622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$S$}\end{tabular}}}}%
    \put(0.12671086,0.19467591){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$R$}\end{tabular}}}}%
    \put(0.13058404,0.05317776){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$U$}\end{tabular}}}}%
    \put(0.36103025,0.05393699){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$T$}\end{tabular}}}}%
    \put(0.32384969,0.32541385){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E}_{CD}$}\end{tabular}}}}%
    \put(0.42316676,0.45694187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E}_{BC}$}\end{tabular}}}}%
    \put(0.20114134,0.52596531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E}_{AB}$}\end{tabular}}}}%
    \put(0.06846293,0.39057954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E}_{AD}$}\end{tabular}}}}%
    \put(0.2279838,0.24335264){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E^s}_{RS}$}\end{tabular}}}}%
    \put(0.42151262,0.08096806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E^s}_{ST}$}\end{tabular}}}}%
    \put(0.23028458,0.01740791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E^s}_{TU}$}\end{tabular}}}}%
    \put(0.0730645,0.17008793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E^s}_{RU}$}\end{tabular}}}}%
    \put(0.68660626,0.21344249){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$K^s$}\end{tabular}}}}%
    \put(0.65406826,0.26062254){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.65760118,0.3908515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$(0,1)$}\end{tabular}}}}%
    \put(0.78042403,0.27038393){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$(1,0)$}\end{tabular}}}}%
    \put(0.46263656,0.26496095){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$(-1,0)$}\end{tabular}}}}%
    \put(0.65677978,0.11257479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$(0,-1)$}\end{tabular}}}}%
    \put(0.55188268,0.3511439){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$\nu^{E}_{AB}$}\end{tabular}}}}%
    \put(0.65571629,0.2990162){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\beta$}\end{tabular}}}}%
    \put(0.27399941,0.43815216){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$b_E$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/Rigiditacristallino.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rigiditacristallino.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1257.94612553bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38753462)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Rigiditacristallino.pdf}}%
    \put(0.20791974,0.17212721){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.11613831,0.12396481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$F[v]$}\end{tabular}}}}%
    \put(0.28267491,0.29558772){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\small{$\nu^{F[v]}\left(z,\frac{1}{2}v(z)\right)$}\end{tabular}}}}%
    \put(0.61833945,0.11311022){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K^s$}\end{tabular}}}}%
    \put(0.70521574,0.14121727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.80486468,0.35654593){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\small{$\nu^{K^s}$}\end{tabular}}}}%
    \put(0.2606094,0.14672583){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$z$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/Rigiditanoncristallino.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rigiditanoncristallino.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1214.5440524bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36741734)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Rigiditanoncristallino.pdf}}%
    \put(0.21132292,0.13799777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.24748301,0.20843794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$F[v]$}\end{tabular}}}}%
    \put(0,0.30519445){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\small{$\nu^{F[v]}\left(z,\frac{1}{2}v(z)\right)$}\end{tabular}}}}%
    \put(0.64820932,0.09743106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K^s$}\end{tabular}}}}%
    \put(0.73819013,0.1265425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.4544215,0.19593466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\small{$\nu$}\end{tabular}}}}%
    \put(0.11376701,0.14106908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$z$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Rigiditanoncristallino.pdf}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/disegnopagina50.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'disegnopagina50.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1374.06955682bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83262268)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{disegnopagina50.pdf}}%
    \put(0.38417929,0.10676519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.26510059,0.22609777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x_{\partial k_h}$}\end{tabular}}}}%
    \put(0.17610982,0.28710312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.38003163,0.39759021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$1=\phi_{K}^*(x)$}\end{tabular}}}}%
    \put(0.38003163,0.59357148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\phi_{K_h}^*(x)$}\end{tabular}}}}%
    \put(0.88533647,0.08521832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\R^n$}\end{tabular}}}}%
    \put(0.39331865,0.69439479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\R$}\end{tabular}}}}%
    \put(0.24523532,0.12776144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K_h$}\end{tabular}}}}%
    \put(0.04392032,0.14860235){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/epsilonproperty.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'epsilonproperty.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{490.60116599bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74122208)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{epsilonproperty.pdf}}%
    \put(0.48032631,0.4236537){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x_0$}\end{tabular}}}}%
    \put(0.35578878,0.45096782){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$d_{x_0}$}\end{tabular}}}}%
    \put(0.42150802,0.36133882){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$-d_{x_0}$}\end{tabular}}}}%
    \put(0.29186465,0.04846123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\Omega$}\end{tabular}}}}%
    \put(0,0.32642755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\R^n\setminus\Omega$}\end{tabular}}}}%
    \put(0.20847475,0.51970809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\epsilon$}\end{tabular}}}}%
    \put(0.61587903,0.25986933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\epsilon$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{epsilonproperty.pdf}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/espostoestremo.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'espostoestremo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{820.77788427bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47843407)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{espostoestremo.pdf}}%
    \put(0.1765202,0.45066411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$L$}\end{tabular}}}}%
    \put(0.79126774,0.448818){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$F$}\end{tabular}}}}%
    \put(0.80234428,0.02237152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$H$}\end{tabular}}}}%
    \put(0.18575065,0.00760283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{$G$}\end{tabular}}}}%
    \put(0.38799207,0.20003075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\small{$C$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/ilgrandeK.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ilgrandeK.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{781.72318106bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66490274)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ilgrandeK.pdf}}%
    \put(0.13936692,0.52528448){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$C_K^*(\bar{z})$}\end{tabular}}}}%
    \put(0.55612493,0.37797221){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$h$}\end{tabular}}}}%
    \put(0.62396616,0.13955903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$-g$}\end{tabular}}}}%
    \put(0.29251356,0.01162995){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$g$}\end{tabular}}}}%
    \put(0.46890063,0.06977949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/pdentropfuori.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pdentropfuori.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1382.07570044bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71259666)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pdentropfuori.pdf}}%
    \put(0,0.27799599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$H_{\phi_{K_\epsilon}(\nu)}$}\end{tabular}}}}%
    \put(0.4575892,0.43293337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$y$}\end{tabular}}}}%
    \put(0.47088876,0.26523707){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\epsilon$}\end{tabular}}}}%
    \put(0.36111102,0.60396287){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\epsilon$}\end{tabular}}}}%
    \put(0.41382374,0.50628919){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\nu$}\end{tabular}}}}%
    \put(0.68698304,0.49145975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K_\epsilon$}\end{tabular}}}}%
    \put(0.51488164,0.33362258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$z$}\end{tabular}}}}%
    \put(0.76346886,0.36605646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Anisotropic Steiner FINAL/subdiffplusbordoduale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'subdiffplusbordoduale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1362.77345727bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38327829)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{subdiffplusbordoduale.pdf}}%
    \put(0.37313544,0.2934522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\partial\phi_{K^s}^*((0,1))$}\end{tabular}}}}%
    \put(0.26252063,0.32711091){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$C_{K^s}^*((0,1))$}\end{tabular}}}}%
    \put(0.78823367,0.19003664){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$({K^s})^*$}\end{tabular}}}}%
    \put(0.88292072,0.30133954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(1,1)$}\end{tabular}}}}%
    \put(0.61384784,0.29800388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(-1,1)$}\end{tabular}}}}%
    \put(0.61051224,0.00335798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(-1,-1)$}\end{tabular}}}}%
    \put(0.88069696,0.00558163){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(1,-1)$}\end{tabular}}}}%
    \put(0.7553111,0.13474318){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> EsempioconiWulff.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'EsempioconiWulff.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1534.20336359bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33216849)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{EsempioconiWulff.pdf}}%
    \put(0.17542418,0.11528419){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.17898956,0.16736214){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K^s$}\end{tabular}}}}%
    \put(0.19791267,0.22869812){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(0,1)$}\end{tabular}}}}%
    \put(0.1754864,0.00773864){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(0,-1)$}\end{tabular}}}}%
    \put(0.29496787,0.14101441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(1,0)$}\end{tabular}}}}%
    \put(0,0.1425806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(-1,0)$}\end{tabular}}}}%
    \put(0.00382619,0.25833703){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\partial\phi_{K^s}^*((0,1))$}\end{tabular}}}}%
    \put(0.73643118,0.23980896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\partial\phi_{K^s}^*((0,1))$}\end{tabular}}}}%
    \put(0.64655667,0.28227719){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$C_{K^s}^*((0,1))$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Lemma1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lemma1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1137.67183365bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48563613)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Lemma1.pdf}}%
    \put(0.63111401,0.35176263){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$y$}\end{tabular}}}}%
    \put(0.63393934,0.27924611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Lemma1.pdf}}%
    \put(0.25213991,0.08029685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\epsilon_y K^s$}\end{tabular}}}}%
    \put(0.28830866,0.16223083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K^s$}\end{tabular}}}}%
    \put(0.81758507,0.18483338){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\R^{n-1}$}\end{tabular}}}}%
    \put(0.42580751,0.47094398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\R$}\end{tabular}}}}%
    \put(0.5883255,0.19018042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\p x=\p y$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Lemma1.pdf}}%
  \end{picture}%
\endgroup%


==> Wulffshapeconduale.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Wulffshapeconduale.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1215.98941833bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47755234)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Wulffshapeconduale.pdf}}%
    \put(0.22768697,0.17015905){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.26458367,0.2321271){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$K^s$}\end{tabular}}}}%
    \put(0.2373692,0.34814287){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(0,1)$}\end{tabular}}}}%
    \put(0.23150374,0.03446979){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(0,-1)$}\end{tabular}}}}%
    \put(0,0.20958306){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(-1,0)$}\end{tabular}}}}%
    \put(0.36884179,0.17220043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(1,0)$}\end{tabular}}}}%
    \put(0.72238358,0.17140515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$O$}\end{tabular}}}}%
    \put(0.75928028,0.23337321){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(K^s)^*$}\end{tabular}}}}%
    \put(0.86539717,0.35811159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(1,1)$}\end{tabular}}}}%
    \put(0.56384407,0.35437332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(-1,1)$}\end{tabular}}}}%
    \put(0.56010581,0.02416024){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(-1,-1)$}\end{tabular}}}}%
    \put(0.862905,0.02665237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$(1,-1)$}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> saltavsaltabPROVA.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'saltavsaltabPROVA.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2386.51663814bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.48052333)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{saltavsaltabPROVA.pdf}}%
    \put(0.12615517,1.47351947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Upp(x)$}\end{tabular}}}}%
    \put(0.20633777,1.21582171){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Low(x)$}\end{tabular}}}}%
    \put(0.05114942,1.04904989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\textbf{A}:\nu_v(x)=\nu_b(x)\quad [b](x)>[v](x)/2 $}\end{tabular}}}}%
    \put(0.20633777,1.12154204){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Low(x)$}\end{tabular}}}}%
    \put(0.12615517,1.27265895){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Upp(x)$}\end{tabular}}}}%
    \put(0.3914851,1.45196983){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E$}\end{tabular}}}}%
    \put(0.17688663,1.15436446){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.72370868,1.19777389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Upp(x)$}\end{tabular}}}}%
    \put(0.57462605,1.04904989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\textbf{B}:\nu_v(x)=\nu_b(x)\quad [b](x)>[v](x)/2 $}\end{tabular}}}}%
    \put(0.64648914,1.39629993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Upp(x)$}\end{tabular}}}}%
    \put(0.69318004,1.15436446){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.724786,0.80386083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Upp(x)$}\end{tabular}}}}%
    \put(0.64182007,0.69261067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Upp(x)$}\end{tabular}}}}%
    \put(0.68869054,0.74366065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.20481132,0.71586657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Upp(x)$}\end{tabular}}}}%
    \put(0.12525727,0.8236147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Low(x)$}\end{tabular}}}}%
    \put(0.16431602,0.74366065){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.90688058,1.3747503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E$}\end{tabular}}}}%
    \put(0.38609767,0.8810804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E$}\end{tabular}}}}%
    \put(0.90688058,0.81553356){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E$}\end{tabular}}}}%
    \put(0.64648914,1.23467764){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Low(x)$}\end{tabular}}}}%
    \put(0.72370868,1.12962316){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Low(x)$}\end{tabular}}}}%
    \put(0.20481132,0.67186871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Low(x)$}\end{tabular}}}}%
    \put(0.12525727,0.90263002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Upp(x)$}\end{tabular}}}}%
    \put(0.724786,0.85414331){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Upp(x)$}\end{tabular}}}}%
    \put(0.64182007,0.61844412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Upp(x)$}\end{tabular}}}}%
    \put(0.05114942,0.56687673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\textbf{C}:\nu_v(x)=\nu_b(x)\quad [b](x)\leq[v](x)/2 $}\end{tabular}}}}%
    \put(0.57372815,0.56687673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\textbf{D}:\nu_v(x)=-\nu_b(x)\quad [b](x)\leq[v](x)/2 $}\end{tabular}}}}%
    \put(0.68869054,0.31633697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.20606839,0.27687019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Upp(x)$}\end{tabular}}}}%
    \put(0.1176251,0.35480787){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Low(x)$}\end{tabular}}}}%
    \put(0.38609767,0.31063102){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E$}\end{tabular}}}}%
    \put(0.20606839,0.14308227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Low(x)$}\end{tabular}}}}%
    \put(0.1176251,0.39656045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Upp(x)$}\end{tabular}}}}%
    \put(0.05114942,0.00217408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\textbf{E}:\nu_v(x)=-\nu_b(x)\quad [b](x)>[v](x)/2 $}\end{tabular}}}}%
    \put(0.57372815,0.00217408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$\textbf{F}:\nu_v(x)=-\nu_b(x)\quad [b](x)>[v](x)/2 $}\end{tabular}}}}%
    \put(0.16700972,0.31633697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$x$}\end{tabular}}}}%
    \put(0.64657893,0.26007945){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Low(x)$}\end{tabular}}}}%
    \put(0.72056608,0.29626469){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Upp(x)$}\end{tabular}}}}%
    \put(0.64657893,0.05167584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_1\Low(x)$}\end{tabular}}}}%
    \put(0.72056608,0.3896465){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$u_2\Upp(x)$}\end{tabular}}}}%
    \put(0.90906503,0.23892111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{0.82591271}\smash{\begin{tabular}[t]{l}\tiny{$E$}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{saltavsaltabPROVA.pdf}}%
  \end{picture}%
\endgroup%

